A Decision Tree-based Monitoring and Recovery Framework for Autonomous Robots with Decision Uncertainties

Autonomous mobile robots (AMR) operating in the real world often need to make critical decisions that directly impact their own safety and the safety of their surroundings. Learning-based approaches for decision making have gained popularity in recent years, since decisions can be made very quickly and with reasonable levels of accuracy for many applications. These approaches, however, typically return only one decision, and if the learner is poorly trained or observations are noisy, the decision may be incorrect. This problem is further exacerbated when the robot is making decisions about its own failures, such as faulty actuators or sensors and external disturbances, when a wrong decision can immediately cause damage to the robot. In this paper, we consider this very case study: a robot dealing with such failures must quickly assess uncertainties and make safe decisions. We propose an uncertainty aware learning-based failure detection and recovery approach, in which we leverage Decision Tree theory along with Model Predictive Control to detect and explain which failure is compromising the system, assess uncertainties associated with the failure, and lastly, find and validate corrective controls to recover the system. Our approach is validated with simulations and real experiments on a faulty unmanned ground vehicle (UGV) navigation case study, demonstrating recovery to safety under uncertainties.

==> readme.txt <==
Player Information: This video can be played with any video player which supports .mp4 file format such as 'Windows Media Player 12', 'VLC Media Player', 'QuickTime Player'

Contact Information: For the extended material, the reader can contact the corresponding author:
Rahul Peddi
Department of Systems and Information Engineering, University of Virginia, Charlottesville, VA, USA
rp3cy@virginia.edu

==> summary.txt <==
TITLE: A Decision Tree-based Monitoring and Recovery Framework for Autonomous Robots with Decision Uncertainties

In this video, we demonstrate our uncertainty aware monitoring and recovery framework in simulation and in hardware experiments using a Clearpath Robotics Jackal UGV.

At 00:02, we briefly describe our approach. At 00:05, we show a baseline nominal trajectory and compare with a trajectory under a failure. At 00:10, we demonstrate the effect of an uncertainty-unaware version of our approach on the failing scenario. At 00:15, we show the successful recovery of the same scenario under our full approach. At 00:21, we show our approach under a failure that was not expilcitly trained on.

At 00:30, we show a baseline experiment in which the ground vehicle experiences a failure without our approach. At 00:34, we show the same scenario with the proposed approach. At 00:43, we show a case in which the robot has to track an ellipse trajectory, first under a failure without our approach, and then with our approach enabled to demonstrate its effect on a failing robot.

